Nesterov-Accelerated Concurrent Learning for Lyapunov-Based Deep Neural Networks

Concurrent learning (CL) has recently been extended to Lyapunov-based deep neural networks (DNNs) to obtain parameter convergence under finite rather than persistent excitation. However, the existing first-order law converges slowly, especially for high-dimensional systems and overparameterized networks. To address this problem, this paper develops a Nesterov-accelerated concurrent learning (NACL) adaptation law for uncertain second-order control-affine systems. The developed law drives momentum dynamics with recorded state-input data, so that all hidden layers of the DNN are updated online under a verifiable finite excitation condition. A dynamic state-derivative observer is designed to reconstruct the recorded input without acceleration measurements. The momentum variable introducesa cross term coupling the momentum lag error to the state-dependent DNN Jacobian and the tracking error, and a state-dependent normalization is introduced into the momentum filter to dominate it. A Lyapunov-based analysis establishes exponential convergence of the tracking, momentum, observer, and weight estimation errors to a bounded residual ball. Simulations on a six- degree-of-freedom unmanned underwater vehicle demonstrate a 24.5% and 62.9% reduction in the root-mean-square function approximation error relative to first-order CL and to a higher-order tuner without CL, respectively.

==> metrics1.csv <==
table,group,method,label,e_lin,e_ang,tau_lin,tau_ang,ftil_lin,ftil_ang,ftil_ot,th_final,e,ftil,peak_ftil,t_conv,t_div,therr,therr_id,lam_e,rho,n_identifiable,npts,lam_min,lam_min_id,lam_max
cmp1,,proposed,Proposed NACL-DNN,0.00241747,0.00231147,253.671,20.0487,0.249879,0.239129,0.577624,7.95469,0.0033447,0.345865,1.93816,,,,,,,,,,,
cmp1,,hart,Hart et al. Lb-CL-DNN,0.00315701,0.00311001,253.681,20.0955,0.323927,0.323647,0.58958,8.04359,0.00443158,0.457903,1.94577,,,,,,,,,,,
cmp1,,gradient,Lb-DNN baseline (first-order),0.00689485,0.00330739,253.477,19.9372,0.701069,0.334894,1.05313,7.70435,0.00764708,0.776951,1.53634,,,,,,,,,,,
cmp1_impr,,hart,Hart et al.,23.4254,25.6764,0.00375168,0.232944,22.8594,26.1141,2.02799,,24.5257,24.4678,,,,,,,,,,,,
cmp1_impr,,gradient,baseline,64.938,30.112,-0.0768097,-0.559339,64.3574,28.5956,45.1515,,56.2617,55.4844,,,,,,,,,,,,
cmp2,,proposed,Proposed NACL-DNN,0.00241747,0.00231147,253.671,20.0487,0.249879,0.239129,0.577624,7.95469,0.0033447,0.345865,1.93816,,,,,,,,,,,
cmp2,,accel,Le et al. A-DNN (no CL),0.00629854,0.00340699,253.431,19.9341,0.810674,0.461485,1.03856,7.59105,0.00716095,0.932824,2.10171,,,,,,,,,,,
cmp2,,gradient,Lb-DNN baseline (first-order),0.00689485,0.00330739,253.477,19.9372,0.701069,0.334894,1.05313,7.70435,0.00764708,0.776951,1.53634,,,,,,,,,,,
cmp2_impr,,accel,Le et al.,61.6186,32.1551,-0.0948283,-0.574914,69.1764,48.1827,44.3824,,53.2924,62.9228,,,,,,,,,,,,
cmp2_impr,,gradient,baseline,64.938,30.112,-0.0768097,-0.559339,64.3574,28.5956,45.1515,,56.2617,55.4844,,,,,,,,,,,,
protocol,retained N=150 (SV replacement),proposed,Proposed NACL-DNN,0.00241747,0.00231147,253.671,20.0487,0.249879,0.239129,0.577624,7.95469,0.0033447,0.345865,1.93816,>tf,,,,0,,,,,,
protocol,retained N=150 (SV replacement),hart,Hart et al. Lb-CL-DNN,0.00315701,0.00311001,253.681,20.0955,0.323927,0.323647,0.58958,8.04359,0.00443158,0.457903,1.94577,>tf,,,,0,,,,,,
excitation,deep,deep,sliding window 2s,,,,,,,,,,,,,,,,,702,702,200,-1.306e-13,-1.306e-13,471.974
excitation,deep,deep,sliding window 2s,,,,,,,,,,,,,,,,,702,702,600,-3.72971e-13,-3.72971e-13,1415.97
excitation,deep,deep,retained 0.2s spacing,,,,,,,,,,,,,,,,,702,702,125,-6.27024e-14,-6.27024e-14,275.231
excitation,deep,deep,iid U(-1:1)^12,,,,,,,,,,,,,,,,,702,702,600,1.63399e-11,1.63399e-11,1306.54
excitation,small,small,sliding window 2s,,,,,,,,,,,,,,,,,120,120,200,-1.60227e-13,-1.60227e-13,1032.78
excitation,small,small,sliding window 2s,,,,,,,,,,,,,,,,,120,120,600,-3.65213e-13,-3.65213e-13,3098.72
excitation,small,small,retained 0.2s spacing,,,,,,,,,,,,,,,,,120,120,125,-5.27821e-14,-5.27821e-14,422.593
excitation,small,small,iid U(-1:1)^12,,,,,,,,,,,,,,,,,120,120,600,0.0129083,0.0129083,806.417

